Feature Generation for Long-tail Classification

The visual world naturally exhibits an imbalance in the number of object or scene instances resulting in a \emph{long-tailed distribution}. This imbalance poses significant challenges for classification models based on deep learning. Oversampling instances of the tail classes attempts to solve this imbalance. However, the limited visual diversity results in a network with poor representation ability. A simple counter to this is decoupling the representation and classifier networks and using oversampling only to train the classifier. In this paper, instead of repeatedly re-sampling the same image (and thereby features), we explore a direction that attempts to generate meaningful features by estimating the tail category's distribution. Inspired by ideas from recent work on few-shot learning, we create calibrated distributions to sample additional features that are subsequently used to train the classifier. Through several experiments on the CIFAR-100-LT (long-tail) dataset with varying imbalance factors and on mini-ImageNet-LT (long-tail), we show the efficacy of our approach and establish a new state-of-the-art. We also present a qualitative analysis of generated features using t-SNE visualizations and analyze the nearest neighbors used to calibrate the tail class distributions. Our code is available at https://github.com/rahulvigneswaran/TailCalibX.

==> outline.txt <==
how to fill

intro:
in the past ppl explore img gen, so we are trying feature generation

- Given a CNN, we want to explore ways to gen features.
-> Interpolation, extrapolation aug paper
-> m2m
-> older feat generation papers from the list
-> Image generation vs feature generation: Generating meaningful images in hard (we were curios rather than this is how you should do it)
- CNN+FL is already good
-> But ECBD gives better features. So when we start with better features, the generation is also good.

- Feature generation (fixed protos)
- FL ablations
- FL ++
- Main results


CIFAR100
-[x] CE (0.1)
-[x] CosineCE (0.2)                           (contributed the softplus)
-[x] CosineCE_RandAug (0.3)
-[x] FreeLunch_CE (2.0)                       (Has sub-experiments)
-[x] ECBDK2_DS (1.1)                          (Has sub-experiments)
-[x] FLCosineCE+ECBDK2_DS (2.2)               (Has sub-experiments)
-[x] FBCosineCE+ECBDK2_DS (3.2)               (Has sub-experiments)
-[x] FLT_511+ECBDK2_DS (4.1)                  (Has sub-experiments)


Generation
- Start with good features
    - Train good features
        - Good pretrain


Pre-train
Train features
Generation
Re-train

ECBDK1

- empty tables
    - What all we wanna show?
        - 
- Related works
- Model

If you still have time:

- Diagram
    - Use more than 3 classes

Should think about:
- t-SNE




--
Baseline:
CE
Cosine
-> CBD
Decoupling

--
FreeLunch (balancing but not sampler)
-> What the paper calls it? Distribution calibration
CBD+FreeLunch
Free



Names:

Name Many Medium Low Accuracy


Baselines:
-----------
CE
CosineCE
Decoupled Learning
CBD
FreeLunch(repeat(Generate once, Train Classifier once)) (Ours)
CBD+FreeLunch(repeat(Generate once, Train Classifier once)) (Ours)

CosineCE:
----------
CosineCE Nothing
CosineCE relu
CosineCE Soft+ (Ours)


FreeLunch: (Consider only the CosineCE version)(Better features = Better generated features)
-----------------------------------------------------
FreeLunch (with l2 norm)(with pretrain)
FreeLunch (without l2 norm)(with pretrain)


FreeLunch:
-----------------------------------------------------
FreeLunch(Generate once, Train Classifier for 100 epochs)
FreeLunch(repeat(Generate once, Train Classifier once)) (Final)




